Whole-Body MRI Classification via Prompt-Based Clinical Conditioning

Combining whole-body magnetic resonance imaging (WB-MRI) with clinical variables has the potential to improve systemic disease diagnosis by leveraging complementary sources of patient information. However, structured clinical variables are often incomplete or missing, limiting the applicability of conventional multimodal fusion methods that assume fixed inputs. In this work, we propose TACTIC (Tabular-Attribute Conditioned Transformer for Image Classification), a prompt-based multimodal framework that integrates WB-MRI and structured clinical data through conditional visual feature learning. By encoding clinical attributes as prompts, TACTIC supports an arbitrary number of tabular inputs and naturally handles missing data without requiring imputation or fixed input structures. We evaluate TACTIC on five WB-MRI classification tasks spanning systemic and oncologic applications, including diabetes, chronic obstructive pulmonary disease (COPD), breast cancer, prostate cancer, and metastasis diagnosis. Across all tasks, TACTIC consistently improves performance over image-only baselines when clinical information is available while maintaining strong predictive capability under incomplete tabular inputs. Our results demonstrate the effectiveness of prompt-based models as a flexible approach for improving WB-MRI analysis using clinical context. The model weights and code are available at https://github.com/lauradaza/TACTIC

==> figures/plots_data/HI.txt <==
Available	Img	Tabular	TACTIC	Concat	Max 	Sum	Gate   DAFT    TIP
0	0.74	NaN	0.743148744	0.712138772	0.717256963	0.714624047	0.732229054	0.518871605	0.544778943
10	0.74	0.8446	0.76361686	0.82740128	0.79387629	0.815323889	0.759826958	0.674845815	0.812296808
20	0.74	0.848	0.780715108	0.814394414	0.777822614	0.799026966	0.755877614	0.656494021	0.810027182
30	0.74	0.8481	0.803206682	0.81333971	0.77609092	0.796272695	0.755732298	0.667277455	0.840916634
40	0.74	0.8463	0.832633853	0.806234121	0.771821558	0.790178239	0.754933357	0.670471966	0.837464094
50	0.74	0.8451	0.837250113	0.802912593	0.769682944	0.787781	0.753859162	0.669211149	0.832872272
60	0.74	0.8452	0.834831893	0.799765825	0.768387496	0.786087751	0.752364039	0.664286137	0.826489329
70	0.74	0.845	0.852302074	0.796778798	0.766186416	0.78350538	0.751776159	0.66042304	0.825897038
80	0.74	0.845	0.859889746	0.796129048	0.766262889	0.782646477	0.751084566	0.665105402	0.826333404
90	0.74	0.845	0.860645354	0.796312571	0.766421497	0.782703578	0.751088977	0.664752483	0.830245137
100	0.74	0.845	0.867317379	0.796312571	0.766421497	0.782703578	0.751088977	0.664752483	0.830287814

==> figures/plots_data/LI.txt <==
Available	Img	Tabular	TACTIC	Concat	Max 	Sum	Gate   DAFT    TIP
0	0.74	NaN	0.743148744	0.712138772	0.717256963	0.714624047	0.732229054	0.518871605	0.544778943
10	0.74	0.5	0.76615119	0.512948334	0.512948334	0.512948334	0.512948334	0.512948334	0.512948334
20	0.74	0.5711	0.796228111	0.593768418	0.587227881	0.600140214	0.591954589	0.554413557	0.553361714
30	0.74	0.6678	0.81957835	0.601406038	0.604781628	0.596060514	0.585654974	0.550887406	0.536594391
40	0.74	0.6909	0.828869045	0.589611053	0.588440359	0.593571007	0.584388375	0.559040785	0.528873444
50	0.74	0.7087	0.830252588	0.737026572	0.745312691	0.745232046	0.738547206	0.627275705	0.564012229
60	0.74	0.7343	0.841302574	0.741307378	0.744650483	0.746070445	0.73933053	0.625542283	0.570941806
70	0.74	0.7456	0.849243879	0.737739742	0.740183353	0.740682602	0.738074899	0.619349062	0.569783688
80	0.74	0.8286	0.867649198	0.747883618	0.744357586	0.747088194	0.738976359	0.635703087	0.663990259
90	0.74	0.845	0.85864085	0.748274267	0.741414189	0.745404363	0.738477468	0.648232102	0.684556961
100	0.74	0.845	0.867445052	0.827619195	0.795824766	0.817728877	0.773242176	0.674394011	0.860005498

==> figures/plots_data/copd.txt <==
Available	Img	Tabular	TACTIC	Concat	Max 	Sum	Gate   DAFT    TIP
0	0.74	NaN	0.736009836	0.712138772	0.717256963	0.714624047	0.732229054	0.518871605	0.544778943
10	0.74	0.6859	0.75889957	0.739974558	0.73923564	0.735949397	0.751840353	0.647723019	0.638780594
20	0.74	0.7388	0.788624644	0.794942081	0.757553041	0.763725638	0.755970299	0.668486357	0.66797322
30	0.74	0.7618	0.802485704	0.787839115	0.776284456	0.790682852	0.755007684	0.662486613	0.698026359
40	0.74	0.7868	0.835726678	0.789573252	0.772755325	0.78466785	0.761397183	0.660525084	0.740559816
50	0.74	0.7968	0.854569852	0.80077827	0.78772378	0.804918647	0.763645947	0.663339913	0.763957262
60	0.74	0.8098	0.835842073	0.804254711	0.784053087	0.802651227	0.764206231	0.671564579	0.783148289
70	0.74	0.8265	0.855559051	0.820240378	0.783381402	0.799086154	0.766984999	0.665089488	0.827167273
80	0.74	0.8392	0.865164936	0.818511605	0.790620565	0.810287952	0.76980114	0.671308517	0.828243613
90	0.74	0.841	0.868048012	0.822982192	0.791609943	0.8126266	0.771081984	0.671302795	0.844831347
100	0.74	0.845	0.867198348	0.827128768	0.795857131	0.817743182	0.772771358	0.673929691	0.859792113
